3C 273 Host Galaxy with Hubble Space Telescope Coronagraphy

The close-in regions of bright quasars' host galaxies have been difficult to image due to the overwhelming light from the quasars. With coronagraphic observations in visible light using the Space Telescope Imaging Spectrograph (STIS) on the Hubble Space Telescope, we removed 3C 273 quasar light using color-matching reference stars. The observations revealed the host galaxy from 60" to 0.2" with nearly full angular coverage. Isophote modeling revealed a new core jet, a core blob, and multiple smaller-scale blobs within 2.5". The blobs could potentially be satellite galaxies or infalling materials towards the central quasar. Using archival STIS data, we constrained the apparent motion of its large scale jets over a 22 yr timeline. By resolving the 3C 273 host galaxy with STIS, our study validates the coronagraph usage on extragalactic sources in obtaining new insights into the central ~kpc regions of quasar hosts.

==> prepcitationformat.txt <==
%%%%%%The command BELOW link only the year (not the author name)
\makeatletter
% Patch case where name and year are separated by aysep
\patchcmd{\NAT@citex}
  {\@citea\NAT@hyper@{%
     \NAT@nmfmt{\NAT@nm}%
     \hyper@natlinkbreak{\NAT@aysep\NAT@spacechar}{\@citeb\@extra@b@citeb}%
     \NAT@date}}
  {\@citea\NAT@nmfmt{\NAT@nm}%
   \NAT@aysep\NAT@spacechar\NAT@hyper@{\NAT@date}}{}{}

% Patch case where name and year are separated by opening bracket
\patchcmd{\NAT@citex}
  {\@citea\NAT@hyper@{%
     \NAT@nmfmt{\NAT@nm}%
     \hyper@natlinkbreak{\NAT@spacechar\NAT@@open\if*#1*\else#1\NAT@spacechar\fi}%
       {\@citeb\@extra@b@citeb}%
     \NAT@date}}
  {\@citea\NAT@nmfmt{\NAT@nm}%
   \NAT@spacechar\NAT@@open\if*#1*\else#1\NAT@spacechar\fi\NAT@hyper@{\NAT@date}}
  {}{}
\makeatother
%%%%%%The command ABOVE link only the year (not the author name)

